Peculiar velocities of galaxy clusters in a IllustrisTNG simulation based on mock observations of Sunyaev-Zel'dovich effects

Galaxy clusters are the largest self-gravitational systems in the Universe. They are valuable probes of the structure growth of the Universe when we estimate their peculiar velocities with the kinematic Sunyaev-Zel'dovich (kSZ) effects. We investigate whether there is a systematic offset between the peculiar velocities ($v_{\rm z,kSZ}$) estimated with the kSZ effect and the true velocities of halos. We first created mocks of the 2D maps of SZ effects in seven frequency bands for galaxy clusters spanning a broad range of masses in TNG 300-3. We then derived the line-of-sight (LOS) peculiar velocities of galaxy clusters by applying an analytical formula to fit the spectra of the SZ effect. We find that the analytical formula-fitting method tends to overestimate the peculiar velocities of galaxy clusters, regardless of whether they approach us or recede from us. However, when galaxy clusters larger than 500 km/s were excluded, the slopes of the relations between $v_{\rm z,kSZ}$ and the real LOS velocities of galaxy clusters ($v_{\rm z,halo}$) were consistent with unity within the errors. Additionally, we further accounted for observational noise for different-aperture telescopes under different precipitable water vapor. The slopes for most cases are consistent with unity within the errors, and the errors of the slopes slightly increase with higher observation noise. The $|v_{\rm z,kSZ}-v_{\rm z,halo}|$ exhibits no obvious trend with increasing concentration and $M_{\rm 200}$. It is noteworthy that the $|v_{\rm z,kSZ}-v_{\rm z,halo}|$ is relatively high for galaxy clusters with strong active galactic nucleus feedback and high star formation rates. This indicates that these physical processes affect the cluster dynamic state and may reflect on the peculiar velocity estimated from the kSZ effect.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
